Speech waveform synthesis from MFCC sequences with generative adversarial networks

This paper proposes a method for generating speech from filterbank mel frequency cepstral coefficients (MFCC), which are widely used in speech applications, such as ASR, but are generally considered unusable for speech synthesis. First, we predict fundamental frequency and voicing information from MFCCs with an autoregressive recurrent neural net. Second, the spectral envelope information contained in MFCCs is converted to all-pole filters, and a pitch-synchronous excitation model matched to these filters is trained. Finally, we introduce a generative adversarial network -based noise model to add a realistic high-frequency stochastic component to the modeled excitation signal. The results show that high quality speech reconstruction can be obtained, given only MFCC information at test time.

==> dmos_significance_tests.txt <==
Nick 
p-values
    Dnn     Gan
Imp 3e-23       1e-53
Dnn     0       2e-13
z-score
    Dnn     Gan
Imp -9.9        -15.4
Dnn x       -7.3
Jenny
p-values
    Dnn     Gan
Imp 7e-32       1e-58
Dnn     0       3e-7
z-score
    Dnn     Gan
Imp -11.7       -16.2
Dnn x       -5.1
All
p-values
    Dnn     Gan
Imp 2e-47       2e-95
Dnn     0       2e-15
z-score
    Dnn     Gan
Imp -14.5       -20.7
Dnn x       -8.0
